Limits of local curvature for constructing search subspaces in segmentation models

We examine how well subspaces constructed from local curvature represent the change in the gradient update field after a finite step in semantic segmentation models. The local response is the action of the curvature operator on the actual input displacement. In a study of 50 images and two models, we measure the ratio of the loss increase attained in a fixed subspace to that attained in the full space. This ratio decreases as the search radius increases. On ten images from the same sample, we compare the one-dimensional subspace spanned by the initial gradient with two rank-16 subspaces for both models. The two equal-rank subspaces are assessed at the same initial states, using the same actual steps and measured vectors. Adding generalised Gauss-Newton directions to the initial gradient reduces the mean relative error in representing the field change from 0.922 to 0.874 for the first model and from 0.819 to 0.763 for the second. At the same rank, including the response direction for the initial gradient nearly eliminates the error in representing the local response. The mean error in representing the field change does not decrease. A decomposition with fixed pixel weights shows that the finite-step remainder is comparable in norm to the field change and makes the largest diagonal contribution to the squared projection error of the field after the step. Evaluation of a search subspace should measure how accurately it represents the field change and the local response.

==> generated/recovery-deeplab.csv <==
radius,proxy,baseline_median,baseline_q1,baseline_q3,baseline_minus,baseline_plus,baseline_n,enhanced_median,enhanced_q1,enhanced_q3,enhanced_minus,enhanced_plus,enhanced_n
0.06250218340611353,0.014313,0.9894578398942743,0.9859374164809109,0.9921464020748733,0.0035204234133633383,0.0026885621805989857,50,0.9894663800638244,0.9859467986738961,0.9921562885687676,0.00351958138992825,0.002689908504943217,50
0.2500043668122271,0.057251,0.9499706727813297,0.9214372007423655,0.9626557311098818,0.02853347203896428,0.012685058328552046,50,0.9501535855411876,0.9214723139197957,0.9626789534134053,0.02868127162139189,0.012525367872217696,50
1.0000174672489084,0.229004,0.7478889356967289,0.6546134796927572,0.8108101229207723,0.09327545600397169,0.06292118722404338,50,0.7561189548907589,0.671214932571041,0.8241238772209398,0.08490402231971783,0.06800492233018096,50
4.0000698689956335,0.916016,0.34959994134520245,0.2520160809806151,0.471518907174617,0.09758386036458733,0.12191896582941453,50,0.42563075787674953,0.3139493348721165,0.5973339295365219,0.11168142300463302,0.17170317165977234,50
64.00109170305677,14.65625,0.12657064290258555,0.061787694793468365,0.17354396603321035,0.06478294810911718,0.0469733231306248,50,0.1469810631884875,0.08258451467874156,0.21649639615693222,0.06439654850974594,0.06951533296844473,50


==> generated/recovery-fcn.csv <==
radius,proxy,baseline_median,baseline_q1,baseline_q3,baseline_minus,baseline_plus,baseline_n,enhanced_median,enhanced_q1,enhanced_q3,enhanced_minus,enhanced_plus,enhanced_n
0.06250218340611353,0.014313,0.9790328941901714,0.9692731375447963,0.9857515592436951,0.009759756645375095,0.006718665053523698,50,0.9790433718145868,0.969286021519263,0.9857620622031864,0.009757350295323763,0.006718690388599624,50
0.2500043668122271,0.057251,0.9128871658950315,0.8548480902520484,0.9370864508048562,0.05803907564298305,0.024199284909824703,50,0.9129370421401457,0.8618181433786871,0.9371285663673934,0.05111889876145859,0.024191524227247685,50
1.0000174672489084,0.229004,0.6824344555875315,0.45762693968709306,0.771839872636223,0.2248075159004384,0.08940541704869154,50,0.6921881806736477,0.49268421764569237,0.7841313553206981,0.19950396302795537,0.09194317464705037,50
4.0000698689956335,0.916016,0.32710560543493705,0.2526605529808248,0.5542255914561135,0.07444505245411226,0.22711998602117645,50,0.3439689780987101,0.255042230024742,0.5543026227061639,0.08892674807396805,0.21033364460745385,50
64.00109170305677,14.65625,0.15060870501045492,0.09499551624263981,0.2143473988393063,0.05561318876781511,0.06373869382885139,50,0.1831000955208544,0.10466625582782514,0.24261949081394119,0.07843383969302926,0.05951939529308678,50

